Multi-Pass Transformer for Machine Translation

In contrast with previous approaches where information flows only towards deeper layers of a stack, we consider a multi-pass transformer (MPT) architecture in which earlier layers are allowed to process information in light of the output of later layers. To maintain a directed acyclic graph structure, the encoder stack of a transformer is repeated along a new multi-pass dimension, keeping the parameters tied, and information is allowed to proceed unidirectionally both towards deeper layers within an encoder stack and towards any layer of subsequent stacks. We consider both soft (i.e., continuous) and hard (i.e., discrete) connections between parallel encoder stacks, relying on a neural architecture search to find the best connection pattern in the hard case. We perform an extensive ablation study of the proposed MPT architecture and compare it with other state-of-the-art transformer architectures. Surprisingly, Base Transformer equipped with MPT can surpass the performance of Large Transformer on the challenging machine translation En-De and En-Fr datasets. In the hard connection case, the optimal connection pattern found for En-De also leads to improved performance for En-Fr.

==> Review_results4ACL-Multi-path_enhanced_transformer_for_MT.txt <==

We are sorry to inform you that the following submission was not selected by the program committee to appear at ACL 2020:
Multi-Path Enhanced Transformer for Machine Translation
The selection process was very competitive. Our selection process was not based solely on the reviewers' assessment and scores, but also on discussions among reviewers, careful assessment by Area Chairs and Senior Area Chairs, and our goal to assemble a diverse, interesting and high-quality program.   We have enclosed the reviewer comments for your perusal.
Additionally, in response to COVID-19 we will be holding ACL2020 online, on the same July 5-10 dates.  We know that many in our community are suffering or may suffer hardships from this pandemic. We hope that we can work together in this difficult time to build a new kind of ACL meeting this year, one that offers more sustainability, expanded opportunities for exchange of knowledge, and increased inclusion of diverse contributions from around the globe.  We'll have pre-recorded talks and the full set of tutorials and workshops and will be planning all sorts of live events like Q&A sessions, mentoring, job fairs, and spaces for hallway conversations.
We'll be sending you more details on registration in the next few weeks and more on the mechanics of the virtual conference soon.  We hope that you can attend.
If you have any additional questions, please feel free to get in touch.
Best Regards,
Joyce Chai, Natalie Schluter and Joel Tetreault (Program Chairs, ACL 2020)
ACL 2020
============================================================================ 
ACL 2020 Reviews for Submission #2630
============================================================================ 
 
Title: Multi-Path Enhanced Transformer for Machine Translation
Authors: Peng Gao, Shijie Geng, Takaaki Hori, Jonathan Le Roux and Chiori Hori
============================================================================
                            META-REVIEW
============================================================================ 
 
Comments: This paper presents a study to modify the Transformer by randomly searching for different connection (path) patterns between layers. The main concerns of the reviewers are that experiments are not convincing.
 
============================================================================
                            REVIEWER #1
============================================================================
 
What is this paper about, what contributions does it make, what are the main strengths and weaknesses?
---------------------------------------------------------------------------
In-Depth Review:
 
This paper presents a study to modify the encoder of Transformer by randomly searching for different connection (path) patterns between the lower and upper layers, aiming to enhance the encoding of source sentences. More specifically, the authors first compute the outputs of the 6 layers of the encoder (as inner network), followed by another pass to go through the computation of the 6 layers again (as outer network) but with additional inputs from the previous computations. Instead of taking all the outputs from previous run, the authors look for a connection pattern between the inner and outer network using the random search method. The found architecture is evaluated on the WMT’14 English-German (En-De) translation task, showing that the searched architecture outperforms the Transformer baseline and is on par with the related methods.
 
Strength:
 
-       This paper presents a study to enhance the encoder by using the outputs of lower layers as additional inputs to the upper layers.
 
Weakness:
 
-       This is a research on neural machine translation. However, no recent related works regarding MT were discussed, making it difficult to position the research problem of this work in area of MT.
 
-       This work does not contribute much on technological novelty. The use of residual connections between layers of transformer to exploit the deep representation (features from previous layers) has already been studied. Furthermore, the proposed random search method is somehow naïve and is only effective for a small number of layers, i.e. 6 layers in this study. For a deeper network, such as a 30-layer encoder, it might be infeasible.
 
-       The presentation of the paper should be improved. It takes more than 5 pages for introduction, related work, model background, and diagrams, but a single page for the proposed model and search method. Besides, some important details and information are not well explained. It is difficult to for the reader to replicate the study.
 
-       The experiments are not convincing for several reasons. 1) no comparison to the most related work of Dou et al. (2018) that exploits the outputs of previous encoding layers; 2) it is not fair to compare with the 6-layer encoder Transformer as the baseline, since the proposed model is a 12-layer model (6-layer inner and 6-layer outer networks). The authors should compare with a 12-layer Transformer model; 3) the results of the compared methods (Wang et al., 2019; Dou et al., 2019) were simply taken from their papers, however the configurations of the models are not the same, e.g. parameter size of Transformer-base is different (88M vs 61.2M). Furthermore, the reported score of Transformer-base in Table 1 & 2 is different either (27.9 vs 27.3); and 4) the proposed method was only evaluated on the WMT14 En-De dataset, making it hard to judge the effectiveness of the method in general.
 
Dou, Z. Y., Tu, Z., Wang, X., Shi, S., & Zhang, T. (2018). Exploiting Deep Representations for Neural Machine Translation. In Proceedings of the 2018 Conference on Empirical Methods in Natural Language Processing (pp. 4253-4262).
---------------------------------------------------------------------------
 
 
Reasons to accept
---------------------------------------------------------------------------
-       This paper presents a study to enhance the encoder by using the outputs of lower layers as additional inputs to the upper layers.
---------------------------------------------------------------------------
 
 
Reasons to reject
---------------------------------------------------------------------------
1.      The proposed method is short of novelty;
 
2.      The presentation is unclear, lacks a detailed description of the proposed method;
 
3.      Lack of experiments and insightful analysis
---------------------------------------------------------------------------
 
 
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                  Overall Recommendation: 2
 
 
============================================================================
                            REVIEWER #2
============================================================================
 
What is this paper about, what contributions does it make, what are the main strengths and weaknesses?
---------------------------------------------------------------------------
This paper proposes a multi-path enhanced transformer for machine translation. It adopts a skip-connection into a Siamese network, with an inner network and an outer network. To discover the optimal connection between the inner network and outer network, this paper also uses neural architecture search to achieve the optimal setting. 
 
Strengths:
This paper proposes a new layer connection by incorporating an inner network and an outer network with a Siamese structure. 
 
 
Weaknesses:
The experiments of MPET is not fancy enough. According to the content of this paper, MPET needs to maintain two states (inner and outer) during the training and inference, although it does not need any additional parameters. In other words, the improvement brought by MPET is not significant when compared to the increased FLOPs. Besides, the model searched by NAS only give 0.3 points improvement but using 32 GPUs to train two weeks, which is also not satisfactory. It is too brute while the improvement is limited. The experimental result is only conducted on one dataset, which cannot verify the robustness of MPET.  Besides, the design of NAS also has not any insight. Finally, the paper writing needs to be improved.
---------------------------------------------------------------------------
 
 
Reasons to accept
---------------------------------------------------------------------------
As mentioned above, this paper proposes a new layer connection into a Siamese structure with an inner network and an outer network.
---------------------------------------------------------------------------
 
 
Reasons to reject
---------------------------------------------------------------------------
Experimental results are not satisfactory.
 
1.      MPET needs more computations when compared with the previous methods. A fair comparison should be given with similar computation.
2.      The improvement given by NAS is unsatisfactory. It only gives 0.3 point improvements but take 32 GPUs to train two weeks.     
3.      For NAS model, results on more datasets should be provided to confirm the robustness of your model, not only in WMT14 En-De.
---------------------------------------------------------------------------
 
 
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                  Overall Recommendation: 2.5
 
 
============================================================================
                            REVIEWER #3
============================================================================
 
What is this paper about, what contributions does it make, what are the main strengths and weaknesses?
---------------------------------------------------------------------------
The authors present Multi-Path Enhanced Transformer (MPET). It has two copies of a Transformer encoder, called inner network and outer network, and the output of each Transformer block of the inner network is used as an additional input of each Transformer block of the outer network. Since the parameters of the inner network and the outer network are shared, the number of parameters of the proposed MPET is the same as the base Transformer network. Since the number of additional input to the each layer of the outer network is limited to one, and since all layers  of the inner network is connected to only one layer of the output network. The number of connection pattern is limited to the factorial of the number of layers of the base Transformer. The authors used a random search to find the optimal connection pattern using WMT-2014 En-De data.
 
The main strengths: the approach is novel and the paper is well written. As a method on neural architecture search of feed-forward sequence models, the proposed method achieved a slightly better accuracy (28.4) with a slightly smaller number of parameters (61.2), while those of the Evolved Transformer  are 28.2 and 64.1, respectively.
 
The main weakness: To show the effectiveness of the proposed method, the optimal configuration found from a bilingual corpus (WMT-2014 En-De) must be tested on a different bilingual corpus.
If the aim of the proposed method is to increase representational power of the base Transformer without significantly increasing the number of parameters, It should be compared with those methods that introduce a recurrent structure to the Transformer model such as [Dabre and Fujita, AAAI-2019] and [Dehghani+, ICLR-2019].
---------------------------------------------------------------------------
 
 
Reasons to accept
---------------------------------------------------------------------------
Please refer to the main strengths.
---------------------------------------------------------------------------
 
 
Reasons to reject
---------------------------------------------------------------------------
Please refer to the main weaknesses.
---------------------------------------------------------------------------
 
 
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                  Overall Recommendation: 2.5
 
Missing References
---------------------------------------------------------------------------
Recurrent Stacking of Layers for Compact Neural Machine Translation Models
Raj Dabre, Atsushi Fujita
AAAI-2019
https://www.aaai.org/ojs/index.php/AAAI/article/view/4590
 
Universal Transformers 
Mostafa Dehghani, Stephan Gouws, Oriol Vinyals, Jakob Uszkoreit, Lukasz Kaiser
ICLR-2019
https://openreview.net/forum?id=HyzdRiR9Y7
---------------------------------------------------------------------------
 
 
--
ACL 2020 - https://www.softconf.com/acl2020/papers
